Local fraction in Static Causal Orders

In this Letter, we introduce a notion of local fraction for experiments taking place against arbitrary static causal backgrounds -- greatly generalising previous results on no-signalling scenarios -- and we explicitly formulate a linear program to compute this quantity. We derive a free characterisation of causal functions which allows us to efficiently construct the matrices required to perform concrete calculations. We demonstrate our techniques by analysing the local fraction of a novel example involving two Bell tests in interleaved causal order.

==> figures/bell-four-parties.tikz <==
\begin{tikzpicture}[yshift=-1.4cm,scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=small box] (0) at (-2.5, 2.5) {$C$};
		\node [style=small box] (1) at (2.5, 2.5) {$B$};
		\node [style=small box] (2) at (-2.5, -0.5) {$A$};
		\node [style=small box] (3) at (2.5, -0.5) {$D$};
		\node [style=wide point] (4) at (-2, -2.5) {$\Phi$};
		\node [style=wide point] (5) at (2, -2.5) {$\Phi$};
		\node [style=none] (6) at (1.5, -2.25) {};
		\node [style=none] (7) at (2.5, -2.25) {};
		\node [style=none] (8) at (-2.5, -2.25) {};
		\node [style=none] (9) at (-1.5, -2.25) {};
		\node [style=none] (10) at (-2.75, 2.25) {};
		\node [style=none] (11) at (-2.75, -0.25) {};
		\node [style=none] (12) at (2.75, 2.25) {};
		\node [style=none] (13) at (2.75, -0.25) {};
		\node [style=none] (17) at (-2.75, 3.75) {};
		\node [style=none] (18) at (2.75, 3.75) {};
		\node [style=none] (19) at (-2.75, 2.75) {};
		\node [style=none] (20) at (2.75, 2.75) {};
		\node [style=none] (21) at (-2.75, 1) {};
		\node [style=none] (22) at (-2.75, -1.5) {};
		\node [style=none] (23) at (-2.75, -0.75) {};
		\node [style=none] (24) at (-2.25, -0.25) {};
		\node [style=none] (25) at (-2.25, 0.75) {};
		\node [style=none] (26) at (2.25, 0.75) {};
		\node [style=none] (27) at (2.25, -0.25) {};
		\node [style=none] (30) at (2.75, 1) {};
		\node [style=none] (31) at (2.75, -1.5) {};
		\node [style=none] (32) at (2.75, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8.center) to (2);
		\draw [in=-90, out=90] (9.center) to (1);
		\draw [in=-90, out=90] (6.center) to (0);
		\draw (7.center) to (3);
		\draw [style=classical] (19.center) to (17.center);
		\draw [style=classical] (20.center) to (18.center);
		\draw [style=classical, in=-90, out=90] (21.center) to (10.center);
		\draw [style=classical, in=-90, out=90, looseness=1.25] (22.center) to (23.center);
		\draw [style=classical, in=-90, out=90] (24.center) to (25.center);
		\draw [style=classical, in=90, out=-90] (26.center) to (27.center);
		\draw [style=classical, in=-90, out=90] (30.center) to (12.center);
		\draw [style=classical, in=-90, out=90, looseness=1.25] (31.center) to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/order-non-signalling.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, -1.25) {};
		\node [style=none] (1) at (-1, 0.75) {};
		\node [style=none] (2) at (1, -1.25) {};
		\node [style=none] (3) at (1, 0.75) {};
		\node [style=none] (4) at (-2.75, -0.25) {};
		\node [style=none] (5) at (2.75, -0.25) {};
		\node [style=label] (6) at (0, -2.25) {$\Omega_{ns}$};
		\node [style=none] (7) at (0, 1.75) {};
		\node [style=eslabel] (8) at (-1, -1.5) {$A$};
		\node [style=eslabel] (9) at (-1, 1) {$C$};
		\node [style=eslabel] (10) at (1, -1.5) {$D$};
		\node [style=eslabel] (11) at (1, 1) {$B$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/order-signalling.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.5, -1) {};
		\node [style=none] (1) at (-1.5, 0.5) {};
		\node [style=none] (2) at (1.5, -1) {};
		\node [style=none] (3) at (1.5, 0.5) {};
		\node [style=none] (4) at (-3.25, -0.5) {};
		\node [style=none] (5) at (3.25, -0.5) {};
		\node [style=label] (6) at (0, -3) {$\Omega$};
		\node [style=none] (7) at (0, 2) {};
		\node [style=label] (8) at (-1.5, -1.75) {$A$};
		\node [style=label] (9) at (-1.5, 1.25) {$C$};
		\node [style=label] (10) at (1.5, -1.75) {$D$};
		\node [style=label] (11) at (1.5, 1.25) {$B$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=arrow edge black] (0.center) to (1.center);
		\draw [style=arrow edge black] (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

